The Robot Household Marathon Experiment

In this paper, we present an experiment, designed to investigate and evaluate the scalability and the robustness aspects of mobile manipulation. The experiment involves performing variations of mobile pick and place actions and opening/closing environment containers in a human household. The robot is expected to act completely autonomously for extended periods of time. We discuss the scientific challenges raised by the experiment as well as present our robotic system that can address these challenges and successfully perform all the tasks of the experiment. We present empirical results and the lessons learned as well as discuss where we hit limitations.

==> readme.txt <==
The multimedia attachment contains one file, which is a video that demonstrates an implementation of the approach described in the paper.
The video is in mp4 format and it is encoded with an H264 codec.
It can be played with any standard video player, such as VLC, Totem, Windows Media Player, QuickTime etc.
If you have any questions or need technical assistance, please send an email to kazhoyan@cs.uni-bremen.de, and I will gladly answer your inquiries.

==> summary.txt <==
The video demonstrates the implemented system that is described in the paper.

The first part of the video shows execution of a simple table setting and cleaning scenario without plan transformations applied: the robot transports each object one at a time and opens and closes the drawer multiple times.

The second part of the video demonstrates how the plan is run in simulation to generate the task tree.

In the final third part, the plan transformation rules are applied automatically to the generated task tree and the resulting improved plan is executed on the robot: some objects are transported with both hands, some -- with a tray, and the drawer is only opened and closed once.

